Narcissus: Deriving Correct-By-Construction Decoders and Encoders from Binary Formats

It is a neat result from functional programming that libraries of parser combinators can support rapid construction of decoders for quite a range of formats. With a little more work, the same combinator program can denote both a decoder and an encoder. Unfortunately, the real world is full of gnarly formats, as with the packet formats that make up the standard Internet protocol stack. Most past parser-combinator approaches cannot handle these formats, and the few exceptions require redundancy -- one part of the natural grammar needs to be hand-translated into hints in multiple parts of a parser program. We show how to recover very natural and nonredundant format specifications, covering all popular network packet formats and generating both decoders and encoders automatically. The catch is that we use the Coq proof assistant to derive both kinds of artifacts using tactics, automatically, in a way that guarantees that they form inverses of each other. We used our approach to reimplement packet processing for a full Internet protocol stack, inserting our replacement into the OCaml-based MirageOS unikernel, resulting in minimal performance degradation.

==> benchmarks.txt <==
# Machine 1 CPU Info:

processor	: 0
vendor_id	: GenuineIntel
cpu family	: 6
model		: 60
model name	: Intel(R) Core(TM) i7-4810MQ CPU @ 2.80GHz
stepping	: 3
microcode	: 0x24
cpu MHz		: 2195.083
cache size	: 6144 KB
physical id	: 0
siblings	: 8
core id		: 0
cpu cores	: 4
apicid		: 0
initial apicid	: 0
fpu		: yes
fpu_exception	: yes
cpuid level	: 13
wp		: yes
flags		: fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc cpuid aperfmperf pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 sdbg fma cx16 xtpr pdcm pcid sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm cpuid_fault epb invpcid_single pti retpoline spec_ctrl tpr_shadow vnmi flexpriority ept vpid fsgsbase tsc_adjust bmi1 avx2 smep bmi2 erms invpcid xsaveopt dtherm ida arat pln pts
bugs		: cpu_meltdown spectre_v1 spectre_v2 spec_store_bypass
bogomips	: 5587.49
clflush size	: 64
cache_alignment	: 64
address sizes	: 39 bits physical, 48 bits virtual
power management:

# Machine 1 OCaml info

version: 4.03.0
ccomp_type: cc
bytecomp_c_compiler: gcc -std=gnu99 -O2 -fno-strict-aliasing -fwrapv -Wall -D_FILE_OFFSET_BITS=64 -D_REENTRANT -fPIC
bytecomp_c_libraries: -lm  -ldl -lcurses -lpthread
native_c_compiler: gcc -std=gnu99 -O2 -fno-strict-aliasing -fwrapv -Wall -D_FILE_OFFSET_BITS=64 -D_REENTRANT
native_c_libraries: -lm  -ldl
native_pack_linker: ld -r  -o
ranlib: ranlib
cc_profile: -pg
architecture: amd64
model: default
system: linux
asm: as
asm_cfi_supported: true
with_frame_pointers: false
ext_obj: .o
ext_asm: .s
ext_lib: .a
ext_dll: .so
os_type: Unix
default_executable_name: a.out
systhread_supported: true
host: x86_64-unknown-linux-gnu
target: x86_64-unknown-linux-gnu
flambda: false

# Machine 1 Results

┌────────────────────────────────┬──────────┬─────────────┬─────────────────────┬────────────┬──────────┬──────────┬────────────┐
│ Name                           │ Time R^2 │    Time/Run │                95ci │    mWd/Run │ mjWd/Run │ Prom/Run │ Percentage │
├────────────────────────────────┼──────────┼─────────────┼─────────────────────┼────────────┼──────────┼──────────┼────────────┤
│ arp_request_ether_encode_42    │     0.97 │    529.48ns │   -18.32ns +20.23ns │    643.05w │          │          │      2.42% │
│ arp_request_ether_decode_42    │     0.96 │  1_296.48ns │   -39.34ns +41.45ns │    413.02w │          │          │      5.92% │
│ arp_request_arp_encode_28      │     0.92 │  1_019.43ns │   -29.48ns +32.94ns │    775.05w │          │          │      4.65% │
│ arp_request_arp_decode_28      │     0.99 │  1_185.76ns │   -12.96ns +13.02ns │  1_530.12w │    0.26w │    0.26w │      5.41% │
│ arp_response_ether_encode_42   │     0.99 │    579.10ns │     -9.73ns +9.93ns │    643.05w │          │          │      2.64% │
│ arp_response_ether_decode_42   │     0.99 │    741.47ns │    -8.98ns +10.25ns │    413.02w │          │          │      3.38% │
│ arp_response_arp_encode_28     │     0.99 │    843.45ns │   -11.08ns +10.73ns │    775.05w │          │          │      3.85% │
│ arp_response_arp_decode_28     │     1.00 │  1_218.67ns │   -12.41ns +12.44ns │  1_530.12w │    0.26w │    0.26w │      5.56% │
│ http_request_ether_encode_141  │     0.99 │    575.48ns │     -7.98ns +8.65ns │    643.05w │          │          │      2.63% │
│ http_request_ether_decode_141  │     0.99 │    871.32ns │   -13.95ns +13.16ns │    413.02w │          │          │      3.98% │
│ http_request_ip_encode_127     │     0.98 │    929.52ns │   -28.89ns +32.78ns │    949.05w │    0.24w │    0.24w │      4.24% │
│ http_request_ip_decode_127     │     0.99 │    528.19ns │     -7.18ns +7.07ns │    369.02w │          │          │      2.41% │
│ http_request_tcp_encode_107    │     0.99 │ 17_203.89ns │ -219.03ns +242.81ns │  8_726.27w │    4.17w │    4.17w │     78.51% │
│ http_request_tcp_decode_107    │     1.00 │  4_596.37ns │   -51.56ns +53.60ns │  5_399.39w │    5.33w │    5.33w │     20.98% │
│ http_response_ether_encode_372 │     0.99 │    589.04ns │     -8.71ns +9.35ns │    643.05w │          │          │      2.69% │
│ http_response_ether_decode_372 │     0.99 │    815.36ns │   -11.05ns +12.75ns │    413.02w │          │          │      3.72% │
│ http_response_ip_encode_358    │     1.00 │    936.78ns │     -6.20ns +6.14ns │    949.05w │    0.24w │    0.24w │      4.28% │
│ http_response_ip_decode_358    │     1.00 │    482.58ns │     -5.59ns +5.31ns │    369.02w │          │          │      2.20% │
│ http_response_tcp_encode_338   │     0.99 │ 21_911.96ns │ -226.46ns +247.30ns │ 11_498.42w │    5.48w │    5.48w │    100.00% │
│ http_response_tcp_decode_338   │     1.00 │ 16_668.35ns │ -118.95ns +120.86ns │ 18_219.28w │   68.90w │   68.90w │     76.07% │
│ ntp_request_ether_encode_90    │     0.99 │    642.08ns │   -10.40ns +11.26ns │    643.05w │          │          │      2.93% │
│ ntp_request_ether_decode_90    │     1.00 │    817.60ns │     -6.28ns +6.54ns │    413.02w │          │          │      3.73% │
│ ntp_request_ip_encode_76       │     1.00 │    909.17ns │     -6.27ns +6.85ns │    949.05w │    0.24w │    0.24w │      4.15% │
│ ntp_request_ip_decode_76       │     1.00 │    489.64ns │     -4.69ns +5.34ns │    369.02w │          │          │      2.23% │
│ ntp_request_udp_encode_56      │     1.00 │ 15_700.83ns │  -97.44ns +107.36ns │  7_234.20w │    1.44w │    1.44w │     71.65% │
│ ntp_request_udp_decode_56      │     1.00 │  2_642.19ns │   -30.67ns +33.34ns │  2_902.17w │    1.93w │    1.93w │     12.06% │
│ ntp_response_ether_encode_90   │     0.98 │    633.83ns │   -14.15ns +13.90ns │    643.05w │          │          │      2.89% │
│ ntp_response_ether_decode_90   │     0.96 │    857.86ns │   -18.27ns +21.23ns │    413.02w │          │          │      3.92% │
│ ntp_response_ip_encode_76      │     0.99 │    950.93ns │   -17.31ns +18.10ns │    949.05w │    0.24w │    0.24w │      4.34% │
│ ntp_response_ip_decode_76      │     1.00 │    512.98ns │     -4.80ns +4.98ns │    369.02w │          │          │      2.34% │
│ ntp_response_udp_encode_56     │     1.00 │ 16_039.41ns │ -162.17ns +157.84ns │  7_234.20w │    1.44w │    1.44w │     73.20% │
│ ntp_response_udp_decode_56     │     0.99 │  2_735.77ns │   -35.07ns +32.48ns │  2_902.17w │    1.93w │    1.93w │     12.49% │
└────────────────────────────────┴──────────┴─────────────┴─────────────────────┴────────────┴──────────┴──────────┴────────────┘

# Machine 2 CPU Info:

processor	: 0
vendor_id	: GenuineIntel
cpu family	: 6
model		: 45
model name	: Intel(R) Xeon(R) CPU E5-2603 0 @ 1.80GHz
stepping	: 7
microcode	: 0x70d
cpu MHz		: 1800.000
cache size	: 10240 KB
physical id	: 0
siblings	: 4
core id		: 0
cpu cores	: 4
apicid		: 0
initial apicid	: 0
fpu		: yes
fpu_exception	: yes
cpuid level	: 13
wp		: yes
flags		: fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc aperfmperf eagerfpu pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 cx16 xtpr pdcm pcid dca sse4_1 sse4_2 x2apic popcnt tsc_deadline_timer aes xsave avx lahf_lm arat epb pln pts dtherm tpr_shadow vnmi flexpriority ept vpid xsaveopt
bugs		:
bogomips	: 3591.38
clflush size	: 64
cache_alignment	: 64
address sizes	: 46 bits physical, 48 bits virtual
power management:

# Machine 2 OCaml info

version: 4.03.0
ccomp_type: cc
bytecomp_c_compiler: gcc -std=gnu99 -O2 -fno-strict-aliasing -fwrapv -Wall -D_FILE_OFFSET_BITS=64 -D_REENTRANT -fPIC
bytecomp_c_libraries: -lm  -ldl -lcurses -lpthread
native_c_compiler: gcc -std=gnu99 -O2 -fno-strict-aliasing -fwrapv -Wall -D_FILE_OFFSET_BITS=64 -D_REENTRANT
native_c_libraries: -lm  -ldl
native_pack_linker: ld -r  -o
ranlib: ranlib
cc_profile: -pg
architecture: amd64
model: default
system: linux
asm: as
asm_cfi_supported: true
with_frame_pointers: false
ext_obj: .o
ext_asm: .s
ext_lib: .a
ext_dll: .so
os_type: Unix
default_executable_name: a.out
systhread_supported: true
host: x86_64-unknown-linux-gnu
target: x86_64-unknown-linux-gnu
flambda: false

# Machine 2 Results

┌────────────────────────────────┬──────────┬─────────────┬─────────────────────┬────────────┬──────────┬──────────┬────────────┐
│ Name                           │ Time R^2 │    Time/Run │                95ci │    mWd/Run │ mjWd/Run │ Prom/Run │ Percentage │
├────────────────────────────────┼──────────┼─────────────┼─────────────────────┼────────────┼──────────┼──────────┼────────────┤
│ arp_request_ether_encode_42    │     1.00 │  1_161.14ns │     -8.24ns +8.43ns │    643.05w │          │          │      2.66% │
│ arp_request_ether_decode_42    │     1.00 │  1_581.26ns │     -0.82ns +0.82ns │    413.02w │          │          │      3.62% │
│ arp_request_arp_encode_28      │     1.00 │  1_802.92ns │   -20.09ns +19.50ns │    775.05w │          │          │      4.12% │
│ arp_request_arp_decode_28      │     1.00 │  2_552.88ns │     -1.27ns +1.49ns │  1_530.12w │    0.26w │    0.26w │      5.84% │
│ arp_response_ether_encode_42   │     1.00 │  1_156.48ns │     -8.53ns +8.25ns │    643.06w │          │          │      2.64% │
│ arp_response_ether_decode_42   │     1.00 │  1_576.05ns │     -0.74ns +0.88ns │    413.02w │          │          │      3.60% │
│ arp_response_arp_encode_28     │     1.00 │  1_755.05ns │   -17.96ns +18.32ns │    775.05w │          │          │      4.01% │
│ arp_response_arp_decode_28     │     1.00 │  2_588.11ns │     -0.78ns +0.87ns │  1_530.12w │    0.26w │    0.26w │      5.92% │
│ http_request_ether_encode_141  │     1.00 │  1_179.94ns │     -8.47ns +8.51ns │    643.06w │          │          │      2.70% │
│ http_request_ether_decode_141  │     1.00 │  1_617.91ns │     -0.91ns +0.95ns │    413.02w │          │          │      3.70% │
│ http_request_ip_encode_127     │     1.00 │  1_822.59ns │     -3.29ns +3.38ns │    949.05w │    0.24w │    0.24w │      4.17% │
│ http_request_ip_decode_127     │     1.00 │    920.18ns │     -0.27ns +0.28ns │    369.02w │          │          │      2.10% │
│ http_request_tcp_encode_107    │     1.00 │ 34_943.03ns │   -63.29ns +60.62ns │  8_726.28w │    4.17w │    4.17w │     79.91% │
│ http_request_tcp_decode_107    │     1.00 │  9_023.93ns │     -4.88ns +5.03ns │  5_399.39w │    5.32w │    5.32w │     20.64% │
│ http_response_ether_encode_372 │     1.00 │  1_158.28ns │     -7.99ns +8.73ns │    643.06w │          │          │      2.65% │
│ http_response_ether_decode_372 │     1.00 │  1_618.82ns │     -0.80ns +0.95ns │    413.02w │          │          │      3.70% │
│ http_response_ip_encode_358    │     1.00 │  1_820.20ns │     -3.72ns +3.61ns │    949.05w │    0.24w │    0.24w │      4.16% │
│ http_response_ip_decode_358    │     1.00 │    919.79ns │     -0.22ns +0.23ns │    369.02w │          │          │      2.10% │
│ http_response_tcp_encode_338   │     1.00 │ 43_726.02ns │ -233.80ns +235.73ns │ 11_498.42w │    5.48w │    5.48w │    100.00% │
│ http_response_tcp_decode_338   │     1.00 │ 32_191.34ns │   -14.81ns +13.51ns │ 18_219.29w │   68.89w │   68.89w │     73.62% │
│ ntp_request_ether_encode_90    │     1.00 │  1_170.21ns │     -8.89ns +8.57ns │    643.06w │          │          │      2.68% │
│ ntp_request_ether_decode_90    │     1.00 │  1_619.70ns │     -0.96ns +0.96ns │    413.02w │          │          │      3.70% │
│ ntp_request_ip_encode_76       │     1.00 │  1_834.13ns │     -3.82ns +3.71ns │    949.05w │    0.24w │    0.24w │      4.19% │
│ ntp_request_ip_decode_76       │     1.00 │    969.72ns │     -0.19ns +0.20ns │    369.02w │          │          │      2.22% │
│ ntp_request_udp_encode_56      │     1.00 │ 32_070.06ns │   -34.46ns +33.51ns │  7_234.20w │    1.44w │    1.44w │     73.34% │
│ ntp_request_udp_decode_56      │     1.00 │  5_090.94ns │     -2.64ns +2.56ns │  2_902.17w │    1.93w │    1.93w │     11.64% │
│ ntp_response_ether_encode_90   │     1.00 │  1_158.87ns │     -7.57ns +8.44ns │    643.06w │          │          │      2.65% │
│ ntp_response_ether_decode_90   │     1.00 │  1_620.44ns │     -0.67ns +0.67ns │    413.02w │          │          │      3.71% │
│ ntp_response_ip_encode_76      │     1.00 │  1_819.27ns │     -3.77ns +3.94ns │    949.05w │    0.24w │    0.24w │      4.16% │
│ ntp_response_ip_decode_76      │     1.00 │    961.23ns │     -0.23ns +0.24ns │    369.02w │          │          │      2.20% │
│ ntp_response_udp_encode_56     │     1.00 │ 32_084.53ns │   -32.11ns +31.34ns │  7_234.20w │    1.44w │    1.44w │     73.38% │
│ ntp_response_udp_decode_56     │     1.00 │  5_094.91ns │     -2.94ns +3.17ns │  2_902.17w │    1.93w │    1.93w │     11.65% │
└────────────────────────────────┴──────────┴─────────────┴─────────────────────┴────────────┴──────────┴──────────┴────────────┘

